Machine Learning Methods for Track Classification in the AT-TPC

We evaluate machine learning methods for event classification in the Active-Target Time Projection Chamber detector at the National Superconducting Cyclotron Laboratory (NSCL) at Michigan State University. An automated method to single out the desired reaction product would result in more accurate physics results as well as a faster analysis process. Binary and multi-class classification methods were tested on data produced by the $^{46}$Ar(p,p) experiment run at the NSCL in September 2015. We found a Convolutional Neural Network to be the most successful classifier of proton scattering events for transfer learning. Results from this investigation and recommendations for event classification in future experiments are presented.

==> notes.txt <==

-----

1. The authors performed three types of classification studies - a) training and testing on Monte Carlo (MC), b) training and testing on (hand-labeled) real data, and c) training on MC and testing on real data. The approach c) seems to be the one that has the most practical utility to physicists looking for a better way to analyze their data. The authors state that their best machine learning model achieved an "impressive" precision in the approach c), but it is hard to put this result in perspective. At least for some applications, missing 40% of signal events to obtain a signal sample with 10% background contamination is not necessarily competitive. But it depends on the application. Did I miss a comparison with how well the proton tracks are reconstructed by traditional methods in the AT-TPC? Otherwise, such a comparison should be added and discussed in the text. 

Response: One motivation of this work is that the traditional methods do not provide an explicit classification. Therefore, we used one run of our hand-labeled dataset to compare the cut done for the 46Ar(p,p) experiment with our classification. These steps and results are now presented in Section 1.2 and Figure 1.  It should be noted, however, that the traditional cut is chosen arbitrarily (or 'by eye') for each experiment, so these results may not translate across experiments. Using the work presented in this paper, we have the goal of decoupling the classification from the track fitting steps in the analysis.

-----

2. It seems strange that adding noise to the simulated data affects the two neural network algorithms in opposite ways. Moreover, as the authors note, adding noise should make the simulated events more closely resemble real data. But the CNN algorithm seems to perform significantly worse on real data when the noise is added to the training MC sample (Table 5.). This needs to be addressed before one would trust either of the results. 

Response: We agree with the reviewer that this was indeed a strange phenomenon. Upon further investigation, we were able to improve the FCNN results with better tuning, and have updated the numbers in Tab. 5: the trend is now consistent. Adding noise to the training data consistently degrades performance, regardless of the learning task or algorithm used (as one would expect).

-----

3. One of the main, and well recognized, issues with applying such supervised learning techniques to a particle physics experiment is the reliability of training data. As the authors point out, the accuracy of reconstruction in the approach c) is limited by the accuracy of the MC that was used to generate the training labels. The approach b) - training on hand-labeled real data - then becomes an interesting, if laborious, possibility. However, it is not clear how well the authors' hand-labeling procedure works to begin with. It would help if the authors discussed the hand-labeling procedure in more detail and commented on its robustness. (Perhaps this is something obvious to people close to the particular sub-field, but it would still help a broader audience. I, for one, would be hard pressed to correctly label the two right-most events in Fig.10). Otherwise, the results in Table 4 are hard to interpret. If the hand-labeling procedure is subject to its own imperfections,  then the network does not really "succeed with our experimental data", but simply learns to make the same mistakes as the hand-labeling. 

Response: The reviewer makes a strong point: the reliability of the simulated and hand-labeled training data was not addressed in our first submission. Our track simulations for proton and carbon reaction products are exact. The tracks are quite visually distinct in a strong magnetic field (~2 T) given their difference in charge and mass. This allows for simple and relatively error-free hand labelling.  However, we are unable to accurately simulate the noise signals in a "good event", nor are we able to simulate "other" signals that trigger as an event, but come from an unknown source (chamber or pad plane spark, cosmic rays, etc.). These are hand labeled as "other", but there is no accurate proxy for these events in the simulated data set. The simulated data is supplemented with events of random statistical noise sampled from a distribution of 1) number of pads hit and 2) charge deposition that match the real data. Since there is no explicit classification in the current (non machine learning) workflow (as discussed in the above response), the fact that we can classify as good as hand-labeling is a "success". However, we can not be certain that future experiments will be as straightforward to hand classify. Therefore, we are interested in the sim -> real learning task (labeled as "transfer learning" in the first draft). 

-----


Several additional, minor, comments: 

-----

1. The authors conclude that the CNN method outperforms the FCNN method in their studies. It's not clear how insightful this is, considering they used a much simpler architecture for the fully connected network. Their CNN contains a fully connected layer with twice as many neurons, compared to the only such layer of the FCNN. While one may expect that a CNN is fundamentally better suited for reconstruction of TPC events than an FCNN, it would be interesting to see a more fair comparison, in which the FCNN contained several fully connected layers with the total number of trainable parameters at least roughly compatible with that of the CNN. 

Response: We take the reviewer's point that the comparison between the FCNN and CNN models may not be fair, since the latter is a model with far more capacity. However, in our experiments, we found that adding hidden layers to our FCNN models did not produce any improvements in performance. Indeed, an FCNN with just a single hidden layer consistently achieved 100% accuracy on the training data, indicating that the poor generalization performance did not arise due to lack of model capacity.

-----

2. Assuming that the hand-labeling is accurate and reliable, it would be interesting to see how the performance of the CNN algorithm improves as the amount of training data samples increases. Is it possible that the performance saturates when the number of training samples is still sustainable? In that case, the approach b) could become a more attractive alternative to the approach c), since the latter likely requires a substantial effort on improving the MC before it can be reliably used with the real data. 

Response: We took the reviewer's advice and ran this test. To our surprise, we found that the CNN performance did saturate relatively quickly, with as few as ~550 examples. We've added this result to the paper (see Fig. 11) as well as an accompanying discussion of this result.

-----

3. It appears that the 2151 real data events used for training in the approach b) are unevenly divided between the different event types. Have the events been re-weighted accordingly during training? Otherwise, there is a known risk that the algorithms developed a bias, making them more likely to classify an event as belonging to a more populated class. Did the authors see any evidence of this bias? They may want to consider presenting full confusion matrices for the multiclass classifiers. 

Response: This is a good point. Using the F1 score as our metric, as well as computing precision and recall, should expose skew bias. However, we also looked at the effect of re-weighing the events. The real->real experiments were the only ones without evenly distributed class representations during training. We re-ran the training for the real->real experiments with class weighting and saw no significant difference in the results. Therefore, we saw no evidence of bias due to skewed representation of classes in the training data. 

-----

4. Line 25: "A time projection chamber (TPC) is a gas-filled chamber…" 
A TPC detector can also be liquid-filled (e.g., LArTPC, MicroBooNE, EXO) or dual-phase (e.g., XENON, LUX, RED). Please adjust the definition accordingly. 

Response: We thank the reviewer for pointing out this oversight -- the text has been updated.

-----

5. Line 51: "…on each pad…" 
"Pad" is not previously defined. 

Response: Based on other comments this section has been revised significantly. Therefore the offending sentence no longer appears.

-----

6. Subsection 2.2.2. Convolutional neural networks. 
Without suggesting any particular citation, please consider discussing other TPC experiments that have already investigated neural networks. A quick literature search reveals that there seems to be at least two liquid-filled and at least two gas-filled TPC experiments that did work in the similar direction. I don't believe this makes the author's contribution less interesting, but may provide a better context for the reader.

Response: A paragraph addressing other TPCs has been added to Sec. 1.1.

-----

7. Line 314: "…This is an example of transfer learning…" 
By definition, MC is trying to produce the same event signatures as data, so I am a little uneasy with the way the authors use the "transfer learning" term. Transfer learning usually refers to what the authors do with the VGG16 model - taking a network trained to solve one problem, such as classifying cats and dogs, and applying it to solve a different problem, such as classifying proton and carbon tracks. 

Response: We agree with the reviewer that it may be slightly confusing to see the term "transfer learning" used this way, particularly since the technique of using pre-trained weights and adjusting them further for a specific domain is also referred to as "transfer learning" in the machine learning community (Reviewer #2 also raises the same point). To add some clarity, we now use the following notation in the paper:
  - The term sim->sim, to denote a learning setup where a model was both trained and tested on simulated data.
  - The term exp->exp, to denote a setup where a model was both trained and tested on experimental data collected from the detector.
  - The term sim->exp, to denote a setup where a model was trained on simulated data, but then tested on experimental data.

-----

8. Lines 338 and 357: "…experimental…experiment…" 
If possible, avoid using both words in one sentence. 

Response: We have corrected the wording in these sentences.

-----


Reviewer #2: Summary and recommendation: 

In experimental high energy and nuclear physics, accurate classification of interactions plays a critical role in analyzing data. Maximizing the purity of selected samples while maintaining high efficiency minimizes statistical errors by reducing the amount of wasted data and minimizes systematic errors by reducing background contamination. For many years, experimentalists have used various "shallow" machine learning techniques like fully-connected neural networks and boosted decision trees to create improved classifiers. However, recent advances have allowed for "deep" networks which input raw or nearly raw data and produce results well beyond what was previously possible. 

This paper explores the classification power of two shallow models, logistic regression and a fully-connected neural network with one hidden layer and one deep model, a convolutional neural network using the VGG16 architecture. They use these models to distinguish between proton tracks, carbon tracks, and other events produced in the AT-TPC when exposed to a beam at the National Superconducting Cyclotron Laboratory. They find that the convolutional neural network model far outperforms the two tests shallow models, which is consistent with results being reported by other experimentalists at both neutrino experiments and collider experiments. In addition, they compare training strategies which either used simulated data or hand-labeled experimental data. They found that models trained on simulated data performed better on classifying simulated data than models trained on experimental data performed on classifying experimental data. However, models trained on simulated 
data did not perform as well when classifying experimental data. 

I found sections 2 and 3, describing the background on machine learning and how these models are trained to be very well written, and I find the experiments comparing the three types of models to be useful. The fact that they were able to construct a highly performant classifier by fine-tuning a convolutional neural network model trained on ImageNet data to be very interesting. All other attempts to create convolutional neural network classifiers in experimental physics that I am aware of have been trained from scratch on simulated data or a mix of simulated and real data. That this works at all is notable, but it is only mentioned as a side remark. On the other hand, I found the discussions about transfer learning to be confusing as the term was used in two distinct ways interchangeably. Finally, significant space was devoted to arguing that training on simulated data and evaluating on real data is both transfer learning and novel. I think both points are misleading 
and need to be rethought before this paper is published. 

Major comments: 

-----

1. In lines 215 - 228, you describe the option of using pre-trained networks either as a pre-processor (later described as using the model as a feature extractor) or as a weight initializer (later described as fine tuning). This procedure is what is normally thought of as transfer learning. That is, you take a model trained in one task and repurpose it to solve an entirely different task. In lines 314 - 320, you describe training on simulated data and evaluating on real data as a transfer learning task. This is a stretch. Simulated data is designed to model the most important features of real data. Although the simulation will never perfectly model the data, the problems of classifying simulated data and real data are really the same learning task. Furthermore, this is a common practice in HEP. NOvA, MicroBooNE, CMS, and ATLAS, among others, have all successfully trained on simulated data and then used the trained selector to classify real data. The use of pre-trained models is an instance of transfer learning which is interesting on its own - I have not seen this used elsewhere in HEP. Natural images, which are information dense, are fundamentally different from physics data, which is typically very sparse. The fact that it has been so successful for you is worth noting and should be expanded upon in this paper. Although I don't think this was done, training on simulated data and then fine tuning on a small subset of labeled real data would be transfer learning, and it would be very interesting. Something similar is being done in the molecular dynamics community where they train their models on a large amount of low fidelity but inexpensive simulated data and then fine tune using a smaller amount of high fidelity but expensive simulated data, for example, see chemrxiv:6744440. 

Response: Reviewer #1 also pointed out our confusing usage of the phrase "transfer learning", and we agree with both of them that the wording is misleading. As noted in the earlier comment, we now use the notation sim->sim, exp->exp, and sim->exp to refer to the three learning tasks we explore in the paper: training and testing on simulated data, training and testing on experimental data, and training on simulated and testing on experimental data, respectively.

Regarding the reviewer's second point about training a CNN from scratch on a large batch of simulated data, with fine-tuning on experimental data: we performed this test, and have included the results in the latter half of Sec. 4.4.3 (see Tab. 6 in particular). We found that this training regime produced results that were roughly on par (or worse) than our other tests, and at the cost of vastly longer training times.

-----

2. The logistic regression and the fully connected neural network trials use fundamentally different inputs from the convolutional neural network trials. The first two used voxels, the native output of the detector, while the CNN used a 2D representation. This could conceivably muddy your conclusions. CNNs are capable of handling 3D structures, though there are not likely pre-trained models available for these; however, I don't see any reason why the two shallow models could not have been trained on 2D input. It would strengthen your conclusions if you can harmonize the three trainings, otherwise, the choice has to be justified. 

Response: We agree that the data representation is different for the convolutional neural networks (CNN) vs the logistic regression (LR) and fully-connected neural network experiments. We recognize the merit of testing an FCNN or LR with the two dimensional data. Therefore, we ran FCNN tests using the 2D data. The sim -> sim test produced an F1 score of 0.89. Therefore, the baseline best performance significantly lower than our 3D representation sim->sim test where we have an F1 of 0.98. This makes sense to us because we have lost a dimensionality of our data without the added benefit of the convolutional layers. We would not recommend that experimentalists reduce the dimensionality of their data to apply LR or FCNN, so we did not add this data to our paper.
-----

Minor comments: 
-----

Abstract: Most modern HEP experiments use automated methods, whether or not they use novel machine learning techniques. Automated methods are clearly useful since the data rate at most experiments is too high to be realistically analyzed by hand scanning. A statement about the improvement in classification over previous methods would be more useful. 

Response: As the reviewer points out, there are non- machine learning automated methods used in nearly every step of the analysis. We have updated the text to reflect this. While it is absolutely true that such automated methods are implemented at runtime in HEP, especially when discussing trigger-level classification, this is not true in low-energy nuclear physics experiments. Specifically, experiments using the AT-TPC at the NSCL have low reaction rates. Therefore, we are able to (and want to) write all events to file for analysis. The first step in filtering our data comes in the data cleaning stage, where events that have very few points left after cleaning are eliminated. The second comes in the fitting stage, where the reaction of interest is selected by choosing a cut on the objective function, or chi^2 value of an event's fit. The latter assumes the reaction product is the product of interest for fitting, and cuts on "bad" fits. We have updated the abstract and Section 1.2 to reflect these details.

-----

Ln 25: TPCs are of increasing importance in experimental physics, and there are several notable examples which are filled with liquid argon. Please distinguish between TPCs in general and the AT-TPC in particular. A bit more details about the detector, especially the size and number of channels, and the nature of the measurements the detector is used for would help the reader better understand the machine learning challenges of the experiment. For instance, what are the most important features that distinguish different event types, and what are the types of topologies that are physically interesting? Do you only need to isolate a pure sample of protons, or do you care about more complicated event topologies? 

Response: A short section on the detector geometry is now introduced in Section 1.2. The full detector details are available in reference [4]. In terms of the experimental signatures, these vary widely depending on the experiment. For reference, individual research groups propose experiments that are typically on the order of 7-14 days of continuous beam time. The AT-TPC is relatively new, so we do not have access to many different types of experiments. In the 46Ar(p,p) experiment, the experimenters are searching for events containing only the scattered proton, since this is a scattering experiment. However, in other experiments, there could be more reaction products. For example, experimentalists are also interested in fusion-evaporation reactions, which can produce more than one reaction product in a single event. Some of these details are now highlighted in Section 1.2.

-----

Ln 52: You say that this allows for classification earlier in the analysis process, but it's not immediately clear why this is so desirable. I could imagine a very high efficiency classifier being useful at trigger time. If that's a goal, it would be worth saying. Unless your classifier can select a sample with high efficiency and perfect purity, it is still important to be able to handle unexpected event types. Given that you are only able to simulate protons and carbon nuclei, and the hand-labeled data presumably only includes clearly identifiable events, it's still possible for your selector to see event types it is unfamiliar with. I think that you should really expand on your final point that a high quality selector reduces the error due to contaminated data. Quantifying how much the error could be reduced (for instance, if you had a perfect selector) would be a good enough motivation on its own. 

Response: Our other reviewer had a similar comment. We have revised our introduction to more clearly define how the AT-TPC is used in low-energy nuclear physics experiments. While it is absolutely true that classification methods are implemented at runtime in HEP, especially when discussing trigger-level classification, this is not the case in low-energy nuclear physics experiments. Specifically, experiments using the AT-TPC at the NSCL have low reaction rates. Therefore, we are able to (and want to) write all events to file for analysis. We have updated the abstract and Section 1.2 to reflect these details and we added a more thorough discussion of the traditional analysis methods in place for the AT-TPC. In addition, we looked at the "classification" used in the traditional 46Ar analysis and we were able to achieve more accurate classification as now presented in Fig. 1.
-----

Ln 89: Realistically, the separating hyperplane will not perfectly partition the data. With any real training set, this goal is usually undesirable since it likely indicates overtraining.

Response: We agree with the reviewer and have added a clarifying footnote in the discussion following this sentence.

-----

Ln 128: Is this universally true? ReLUs are clearly very useful in deep networks since they minimize the vanishing gradient problem, but this is not a significant problem for networks with a single hidden layer. Regardless, this needs a citation. 

Response: We are not making a universal claim here; in our setting, we found that the ReLU activation function produced superior results to using other activation functions like the sigmoid or tanh. 

-----

Ln 218: Later in the paper, you refer to these as "feature extraction" and "fine tuning". It would help the reader connect this discussion to later plots if you used these terms to kick off the two bullet points.

Response: We agree. We have modified the terms used in these bullet points to be consistent with the language used later in the paper.

-----

Figure 7: "a left diagonal confusion matrix" is very confusing. I think you mean that the left matrix is diagonal if the classifier is perfect?

Response: We agree that the text in the caption was a little confusing, and we've now clarified this in the write-up. 

-----

Table 1: What limits the size of the simulated dataset? This sample is a bit small for training deep models. 

Response: While the size of these simulated datasets is indeed small for training deep models from scratch (i.e., from a random initialization of the weights), we found that they were adequate for fine-tuning pre-trained models: the models converged to near perfect training and validation scores with just a few epochs of training on the simulated data. 

-----

Table 2: The caption does not explain what the "learning type" labels mean, and it is challenging to infer from context.

Response: We have modified the column headings, as well as our notation for representing the different learning tasks, to clarify these results.


==> notes2.txt <==
Ms. Ref. No.:  NIMA-D-18-01137R1
Title: Machine Learning Methods for Track Classification in the AT-TPC
Nuclear Inst. and Methods in Physics Research, A

Dear Dr. Kuchera,

I have received the reviewers' comments on your paper that are appended below. They are advising that you revise your manuscript before it can be published.  If you are prepared to undertake the work required, I would be pleased to consider the revised submission.  
 
If you decide to revise the work, please submit a list of changes or a rebuttal against each point raised when you submit the revised manuscript.

The revision should be submitted by
04 May 2019 

Revisions that do not address reviewer comments point-by-point will not be considered.

To submit a revision, please go to https://na01.safelinks.protection.outlook.com/?url=https%3A%2F%2Fees.elsevier.com%2Fnima%2F&amp;data=02%7C01%7Cmikuchera%40davidson.edu%7Cee5d56d92bfb4af5470d08d6a15b96e8%7C35d8763cd2b14213b629f5df0af9e3c3%7C1%7C0%7C636873812095388007&amp;sdata=mp2FoRH5OR%2BLBSIdO%2FXRd2WXeBFG8yMchStFCmeXGD0%3D&amp;reserved=0 and click "login" underneath the journal title banner.  You may then type in your user name/password and click "Author Login." 

Your username is: mikuchera@davidson.edu
If you need to retrieve password details, please go to: 
https://na01.safelinks.protection.outlook.com/?url=http%3A%2F%2Fees.elsevier.com%2Fnima%2Fautomail_query.asp&amp;data=02%7C01%7Cmikuchera%40davidson.edu%7Cee5d56d92bfb4af5470d08d6a15b96e8%7C35d8763cd2b14213b629f5df0af9e3c3%7C1%7C0%7C636873812095388007&amp;sdata=y%2BIiokbN3Fv%2Bw37gP667KuUx6wdAd8rDQR%2FF5zO2FUA%3D&amp;reserved=0       

On your Main Menu page is a folder entitled "Submissions Needing Revision".  You will find your submission record there.  Also, the reviewer(s) may have uploaded detailed comments on your manuscript. Click on the "Submissions Needing Revision" from your main menu, then click on "View Reviewer Attachments" to access any detailed comments from the reviewer(s) that may have been included. 

Include interactive data visualizations in your publication and let your readers interact and engage more closely with your research. Follow the instructions here: https://na01.safelinks.protection.outlook.com/?url=https%3A%2F%2Fwww.elsevier.com%2Fauthors%2Fauthor-services%2Fdata-visualization&amp;data=02%7C01%7Cmikuchera%40davidson.edu%7Cee5d56d92bfb4af5470d08d6a15b96e8%7C35d8763cd2b14213b629f5df0af9e3c3%7C1%7C0%7C636873812095388007&amp;sdata=Vah3VRvyg3b4psOu2toEUWGH%2FAkQwR7a%2BoYBN%2BHfd9o%3D&amp;reserved=0 to find out about available data visualization options and how to include them with your article.

With best regards,

Daniela Bortoletto, PhD
Editor
Nuclear Inst. and Methods in Physics Research, A

NOTE: While submitting the revised manuscript, please double check the author names provided in the submission so that authorship related changes are made in the revision stage. Any authorship-related change after acceptance will involve approval from co-authors and respective editor handling the submission and this may cause a significant delay in publishing your manuscript.

Reviewers' comments:


Reviewer #1: The paper appears to be significantly improved after the revision. I recommend the paper to be accepted. A few minor comments:

My only remaining substantive comment is about the noise simulation. The fact that including noise in the simulation leads to a weaker performance in the sim->exp regime is baffling. I could only explain it by assuming that the noise simulation fails to capture any relevant properties of the real noise distribution. If so, it would not appear to be very useful to include it in the first place. 
However, I don't think that this issue is critical to the main goals of the paper. I may only suggest that the authors add a comment on this (unless there is already one that I've missed).

    We agree that our noise simulation fails to compare to our noise present in the real data, which is more structured. We added a sentence to our conclusion to better highlight this. Current work is ongoing to both 1) better simulate our noise and 2) better mitigate the noise signals experimentally.

Below are several other minor suggestions:
1) l.55. "track kinematics" -> "energy and position of events"
        Change made.
2) ll.64-65. "which define the resolution" -> "which define the position resolution".
        Change made.
3) l.66. "time buckets of data were recorded" -> "time steps were recorded" (to unify with l.419)
        Change made.
4) l.67. "pieces of information per event" -> "voxels per event. Each voxel is represented by a floating point number." (see l.419)
        Change made.
5) l.77. "Classification in the AT-TPC" -> "Event classification in the AT-TPC".
        Change made.
6) Figure 1. Add "dashed line" as a third entry to the plot legend and to the caption ("classification cut for hand-labeled events" -> "classification cut (dashed line) for hand-labeled events").
        Change made.
7) l.253. "GPUs" undefined.
        Change made.
8) Table 6. Not clear if the results correspond to a binary or a multiclass learning task.
        We thank the reviewer for spotting this oversight. The results were collected using binary class labels, which we have now clarified in the text of the paper, as well as in the caption to Table 6.



Reviewer #2: Title: Machine Learning Methods for Track Classification in the AT-TPC

Summary and recommendation:

In experimental high energy and nuclear physics, accurate classification of interactions plays a critical role in analyzing data.  Maximizing the purity of selected samples while maintaining high efficiency minimizes statistical errors by reducing the amount of wasted data and minimizes systematic errors by reducing background contamination.  For many years, experimentalists have used various "shallow" machine learning techniques like fully-connected neural networks and boosted decision trees to create improved classifiers.  However, recent advances have allowed for "deep" networks which input raw or nearly raw data and produce results well beyond what was previously possible.

This paper explores the classification power of two shallow models, logistic regression and a fully-connected neural network with one hidden layer and one deep model, a convolutional neural network using the VGG16 architecture.  They use these models to distinguish between proton tracks, carbon tracks, and other events produced in the AT-TPC when exposed to a beam at the National Superconducting Cyclotron Laboratory.  They find that the convolutional neural network model far outperforms the two tests shallow models, which is consistent with results being reported by other experimentalists at both neutrino experiments and collider experiments.  In addition, they compare training strategies which either used simulated data or hand-labeled experimental data.  They found that  models trained on simulated data performed better on classifying simulated data than models trained on experimental data performed on classifying experimental data.  However, models trained on simulated
data did not perform as well when classifying experimental data.  

This new revision adds new context to the introduction to help the reader better understand the aims and capabilities of the AT-TPC and the 46Ar(p,p) experiment which used the AT-TPC.  These additions, which explain the geometry of the detector, the expected signals and backgrounds, and the traditional workflow, are greatly appreciated.  Section 2 and 3, which provides background on machine learning was good in the original draft, and is improved in this revision.  Most importantly, in the original draft, "transfer learning" was used in two distinct ways interchangeably.  In this revision, the nomenclature is much clearer.  In section 4, the comparison of pre-trained CNNs fine-tuned on simulation compared to CNNs trained on simulation from scratch to be interesting.  I have not seen other groups start with pre-trained CNNs before.  ImageNet data is dense whereas data from a TPC is sparse.  The fact that fine tuning works better than training from scratch is surprising, but it may point to broader applicability to other experiments.  The test of fine-tuning a network trained on simulation with real data may also point the way to high-performing, robust networks for a broad range of experiments.



Minor comments:

Figure 4:  For the 3x3 convolutional kernel depicted, the result of the convolution operation usually replaces the pixel in the center of patch.  Taking the first filter in the image, that means the -2 should be shifted one square along the diagonal. 
    We thank the reviewer for this comment. We have updated the figure as per the suggestion, and added a clarification in the caption about the padding that would be necessary to ensure that this operation remains well defined. We've also updated the definition of the convolution operation on page 11 so that it's consistent with this new figure.

Ln 326 - 329:  Preventing co-adaptation was put forward as the reason why dropout works, but that has been challenged recently (see arXiv:1806.09783).  Drop-out clearly works, but the language here could be softened a bit. 
    We thank the reader for the pointer to this new reference. We have softened the language in this passage as suggested.

Ln 376:  Is uniform noise sufficient to model sparks and cosmics?  Although it's not always true, it seems like your "other" category could be taken from a period of beam-off data.  Has that been tried, or is there a reason it is impractical?
    No, our noise modeling is our largest source of error in this work. Our noise sources are not well understood. Current work is underway to better computationally model our structured noise events, as well as mitigate them on the experimentalists' side. We did not augment the simulated data with real "noise" events, because this is dependent on the experimental setup, with the gas composition, pressure, and pad biases all changing with each experiment. In terms of workflow, we only propose using simulated data before we have experimental data.

Ln 383: Is it worth listing some other common reaction byproducts?  Even if they cannot be simulated, it still might help the reader better understands.
    Change made. Carbon from the isobutane gas is our known common byproduct. 


Ln 390 - 392:  I think this could be expanded a bit.  I think I understand why a uniform distribution might be desirable (some configurations are rare enough that a natural distribution would suffer from something like a class imbalance), but I had to think about it for a while.
    We clarified this sentence and added the following: The uniform distribution allows for more even representation of all types of trajectories within each class, even those at scattering angles with low cross-sections.

Ln 425 - 427:  3D CNNs do exist, so I think you need to justify why you use 2D projections rather than the native 3D representation of your data (especially since you use the 3D representation for the shallow models).  If the reason is that pre-trained CNNs using 3D convolutions are not readily available, I think it's ok to just say that.
    We have noted the easy availability of pre-trained 2D CNN models as our justification to use projections of the original data, as suggested by the reviewer.

Ln 453:  Was the learning rate picked using a hyperparameter scan or some other method?  Was the same learning rate used during the training of the CNN on simulated data from scratch?
    The learning rates were indeed determined using a grid search over the hyperparameter space. The same learning rate was used in both the transfer and non-transfer learning settings. This has been clarified in the write-up.

Ln 497:  I don't think you specifically remark upon the noise resistance that the CNN model shows in table 3.  That seems like something you should draw attention to here.
    The reviewer is correct, the robustness to statistical noise in the sim->sim case was a promising result. Sadly, this result did not transfer as well to the real data with more structured noise than we would have hoped. We added a sentence to highlight the noise result for the sim->sim case.

Ln 540:  My reading of tables 4 and 5 is that training a model on simulations from scratch and fine tuning on data is actually the best option.  The precision remains about the same as the pre-trained CNN fine-tuned on simulation, but the recall goes from 0.60 to 0.92.   Did I misread that?  If not, that seems to contradict what is said here.
    There are two separate comparisons one can make when interpreting the results in Table 6. First, we can ask the question "How does training a CNN from scratch on simulated data compare to fine-tuning a pre-trained CNN on simulated data, without using experimental data at all?" In this context, we can compare the "without tuning" numbers from Table 6 to the numbers from Table 5, and we see that training from scratch is strictly inferior. Alternately, one can ask "How does training from scratch on simulated data, with further fine-tuning on experimental data, compare to fine-tuning a pre-trained CNN on experimental data?" In this case, we can compare the "with tuning" numbers from Table 6 to the results from Table 4, and we again see that the pre-trained models do better (albeit by a smaller margin, though with significantly shorter training times). Thus, these are the comparisons considered in the paragraph preceding the table. We don't believe that it is fair to compare the "with tuning" figures from Table 6 to the results from Table 5, as the latter presents results from models that did not have any access to experimental data during training.




----------------------------------------------
PLEASE NOTE: Nuclear Inst. and Methods in Physics Research, A would like to enrich online articles by displaying interactive figures that help the reader to visualize and explore your research results. For this purpose, we would like to invite you to upload figures in the MATLAB .FIG file format as supplementary material to our online submission system. Elsevier will generate interactive figures from these files and include them with the online article on SciVerseScienceDirect. If you wish, you can submit .FIG files along with your revised submission.

Nuclear Inst. and Methods in Physics Research, A features the Interactive Plot Viewer, see: https://na01.safelinks.protection.outlook.com/?url=http%3A%2F%2Fwww.elsevier.com%2Finteractiveplots&amp;data=02%7C01%7Cmikuchera%40davidson.edu%7Cee5d56d92bfb4af5470d08d6a15b96e8%7C35d8763cd2b14213b629f5df0af9e3c3%7C1%7C0%7C636873812095388007&amp;sdata=t0yawu8ORYIFrlO6dnQI5A0zPDfbgTCOyd6deWbkhns%3D&amp;reserved=0. Interactive Plots provide easy access to the data behind plots. To include one with your article, please prepare a .csv file with your plot data and test it online at https://na01.safelinks.protection.outlook.com/?url=http%3A%2F%2Fauthortools.elsevier.com%2Finteractiveplots%2Fverification&amp;data=02%7C01%7Cmikuchera%40davidson.edu%7Cee5d56d92bfb4af5470d08d6a15b96e8%7C35d8763cd2b14213b629f5df0af9e3c3%7C1%7C0%7C636873812095388007&amp;sdata=FdUA7WEmpxEUivZAm8GDnZZbORUI5q5IAvERL99cUIg%3D&amp;reserved=0 before submission as supplementary material.

-----------------------------------------------
For further assistance, please visit our customer support site at https://na01.safelinks.protection.outlook.com/?url=http%3A%2F%2Fhelp.elsevier.com%2Fapp%2Fanswers%2Flist%2Fp%2F7923&amp;data=02%7C01%7Cmikuchera%40davidson.edu%7Cee5d56d92bfb4af5470d08d6a15b96e8%7C35d8763cd2b14213b629f5df0af9e3c3%7C1%7C0%7C636873812095388007&amp;sdata=MLMF9ahamSsR4vfrwytiXnk%2B%2Fkbh2KlQr8cBtGI63Vk%3D&amp;reserved=0. Here you can search for solutions on a range of topics, find answers to frequently asked questions and learn more about EES via interactive tutorials. You will also find our 24/7 support contact details should you need any further assistance from one of our customer support representatives.

